Proposal for a nanomechanical qubit

Mechanical oscillators have been demonstrated with very high quality factors over a wide range of frequencies. These also couple to a wide variety of fields and forces, making them ideal as sensors. The realization of a mechanically-based quantum bit could therefore provide an important new platform for quantum computation and sensing. Here we show that by coupling one of the flexural modes of a suspended carbon nanotube to the charge states of a double quantum dot defined in the nanotube, it is possible to induce sufficient anharmonicity in the mechanical oscillator so that the coupled system can be used as a mechanical quantum bit. This can however only be achieved when the device enters the ultrastrong coupling regime. We discuss the conditions for the anharmonicity to appear, and we show that the Hamiltonian can be mapped onto an anharmonic oscillator, allowing us to work out the energy level structure and how decoherence from the quantum dot and the mechanical oscillator are inherited by the qubit. Remarkably, the dephasing due to the quantum dot is expected to be reduced by several orders of magnitude in the coupled system. We outline qubit control, readout protocols, the realization of a CNOT gate by coupling two qubits to microwave cavity, and finally how the qubit can be used as a static force quantum sensor.

==> LetterEditor.txt <==
Dear Dr Schiulaz,
Editor Physical Review X

We thank you for your letter in reply to our submission. In that letter, you raise a fundamental question about what advantage our proposal would provide over the currently available platforms for quantum information. 

As stated in our cover letter, and the manuscript introduction, our proposal explores the possibility of proving a new platform for quantum information based on a mechanical qubit, which would provide two significant and important advantages with respect to the currently existing quantum information platforms. 

(i) the first is that mechanical oscillators can reach very high level of isolation from the environment, evidenced by their very high quality factors. Obtaining a qubit from such a mechanical oscillator would open the possibility of very long coherence times for the qubit. It is true that there are isolated examples of superconducting qubits with coherence times of order one hundred microseconds [C. Rigetti et al., Phys. Rev. B 86, 100506 (2012)], but these tend to be isolated devices optimized for this one metric. In all extant larger-scale circuit implementations demonstrated to date, where other metrics must also be optimized, the coherence times are quite a bit shorter (for instance in Ref. [F. Arut et al, Nature V574, 505 (2019)] the average qubit coherence time is 16 micro seconds). Thus, even though superconducting qubits hold promise as a scalable technology, there are still significant challenges associated with limited lifetimes. Our proposed mechanical qubit may have similar scaling issues, but our proposal is a completely new concept, and decoherence in this device is thought to be due to different sources, less dependent on charge and electric field fluctuations that dominate loss in superconducting qubits, thus having a potentially much better scaling. 

We note that other types of qubits (ions, semiconducting quantum dots, Rydberg atoms) still are in the proving stage for scalability.

(ii) the second important point is that a mechanical qubit can be used to sense any field that displaces the oscillator. If a nanomechanical qubit is realized, one can then use quantum sensing protocols to prepare the qubit in a particular initial state and detect it after a measuring time. We have added in our revised submission a section (section VII) that investigates the use of a such a qubit as a static force detector. We find that if the mechanical qubit can achieve decoherence times similar to those for superconducting qubits, one could reach a static force sensitivity of the order of 10^(-20) N/Hz^(1/2), an outstandingly high level of sensitivity. We also find that this method would allow  sensitivities corresponding to Brownian forces even at millikelvin temperatures. We believe that other quantum sensing protocols could be developed, leading to new opportunities for ultrasensitive detection. 


We have modified the abstract, introduction, conclusion, and added section VII to give more specific examples of quantum sensing with the nanomechanical qubit. 

We believe that our proposal is realistic and that it will add a totally new platform for quantum computation, with the two main advantages over the existing platforms. 

For this reason, we kindly ask you to reconsider our manuscript for publication in Phys. Rev. X.

Best regards,

	F. Pistolesi, A. Cleland, and A. Bachtold


--------TO BE ELIMINATED AT THE END -----------------


Dear Dr. Pistolesi,

First of all, the editors of Physical Review X (PRX) would like to
thank you and your coauthors most sincerely for your interest in, and
support to, our journal.

We have now completed our initial editorial assessment of the
manuscript. Although for this purpose we do not judge the technical
aspects of your work, we have good reasons, at this stage, to believe
that it was competently executed and is technically correct. We
believe that the manuscript will be a useful addition to the current
literature on experimental platforms for quantum information. At the
same time, unfortunately, our general view is that the degree of
fundamental novelty of the manuscript and its overall scientific
significance, as well as its potential impact, do not rise to the
key-paper level that PRX is currently setting, in accordance with the
journal's mission (see below).

From your paper, it is not clear to us what the advantages of your
proposal would be, over the currently available platforms for quantum
information. Without a clear comparison between your method and the
most important ones in the literature, we are not convinced that the
potential impact of your paper rises to the (very high) level required
for publication in PRX.

The paper would be, to our mind, a good candidate for our topically
relevant Physical Review sister journals, Physical Review A and the
newly launched Physical Review Research (a fully open-access journal:
http://journals.aps.org/prresearch/). We sincerely suggest that you
consider them as potential venues for your work.

In choosing the journal, please be aware that Physical Review Research
is a fully open access publication and, thus, article publication
charges would apply. However, we are waiving these for all manuscripts
submitted to any APS journal before June 30, 2020 and subsequently
accepted in Physical Review Research. For those submitted after, APCs
for this journal and all hybrid Physical Review journals are being
discounted by 50%.

Now in its tenth year PRX aims to cement its reputation as a
high-profile venue for a limited number (in the low hundreds per year)
of potentially *key* or *seminal* papers from all areas of physics
(for more information, please see:
https://journals.aps.org/prx/about). In order to fulfill this mission
and given the continually increasing submissions, we must raise the
level of selectivity and this will be an on-going process still for
sometime to come. We hope that this communication will give you a
better sense of what we are seeking for PRX and assist you in making a
better informed consideration about how to further pursue publication
of the work.

Of course, if you feel that your paper has been misjudged, we are open
to reevaluating the manuscript. But at this point, we feel that the
prompt decision on our part will allow you to pursue publication of
the work in another, suitable journal in a timely fashion. We
sincerely wish you success in that regard.

Should you decide to submit the paper back to PRX, please be sure to
address our editorial comments, and provide a brief summary of the
significant changes made to the manuscript.

Thank you again for your interest in PRX.

Yours sincerely,

Mauro Schiulaz
Associate Editor
Physical Review X
Email: prx@aps.org
https://journals.aps.org/prx/


